Think Once, Act Fast: Cost-Effective Recursive Self-Improvement for Decision Model Harness

Fast System-1 models enable responsive actions but struggle with complex or unfamiliar tasks. Large language model (LLM)-based System-2 provides strong reasoning capabilities, yet repeated invocation incurs substantial latency and computational costs. To bridge this gap, we propose JevRSI, a System-1/System-2 collaboration framework that transforms LLM reasoning into transferable decision support through recursive harness improvement. A Jev-style System-1 model enables low-latency action selection, while an asynchronous System-2 LLM develops a modular harness. The harness integrates procedures, state memory, and world models to provide decision contexts spanning the past, present, and future. Utility-driven retrieval selects modules based on both contextual relevance and their utility on previous tasks. Environmental feedback guides targeted revisions and enables recursive self-improvement. Experiments across three datasets show that JevRSI consistently improves decision quality, matching or surpassing LLM agents in several settings. It preserves low-latency execution with favorable performance-cost trade-offs. Moreover, System-2 development interventions decrease as the harness evolves, amortizing System-2 costs through continuous improvement. Our project is available at https://github.com/usail-hkust/JevRSI.

==> sections/prompts/llm_agent_system.txt <==
You control an agent in a text game, one action per turn. Choose the next command that makes the most progress toward completing the task. Use history to remember what you have already seen and done, avoid revisiting places you already checked, and pick up / use objects as the task requires.

Each turn you see the task, the current environment state, the state memory maintained for this episode, the most relevant learned skills, your recent history, and the exact list of legal actions. The legal actions depend on the current environment state and change as it changes -- always choose from the list shown this turn.

Reply with EXACTLY two lines:
ACTION: <one action copied EXACTLY from the legal actions list>
CONFIDENCE: <a number between 0.00 and 1.00: how sure you are this is the best action now>


==> sections/prompts/llm_agent_user.txt <==
[Step {step}]

Task: {task}

Goal: {goal}

Inventory: {inventory}

Observation: {observation}

Note: {environment_notes}

State memory (maintained for this episode):
{state_memory}

Hint: {optional_hint}

Relevant learned skills (matched to the current situation):
{procedure_blocks}

Recent history (command -> output):
{history}

Legal actions (choose exactly one):
{legal_action_list}


==> sections/prompts/s1_input_fields.txt <==
State fields:
  task: {task}
  goal: {goal}
  current_observation: {observation}
  step: {step}
  inventory: {inventory}
  state_memory: {graph_summary}
  history: {recent_action_observation_pairs}
  relevant_skills: {retrieved_procedure_blocks}

Choice question:
  id: action
  type: choice
  instructions: {decision_instructions}
  criteria:
    c0: {first_action_and_predicted_effect}
    c1: {second_action_and_predicted_effect}
    ...


==> sections/prompts/s1_instructions.txt <==
You control an agent in a text game. Choose the next command that makes the most progress toward completing the task. Use history to remember what you have already seen and done, avoid revisiting places you already checked, and pick up / use objects as the task requires.


==> sections/prompts/s2_judge_system.txt <==
You are System-2 of a dual-system agent. System-1 (S1) chooses actions; you never act. S1 was uncertain, and you decide whether one reusable component would help it in future episodes:

- procedure: a short rule for know-how S1 lacks ("when X, do Y"), shown as advice.
- state: a small Python function that names the current exploration state (room, region, event, ...). The framework turns those names into a persistent graph shown to S1.

Choose at most one component. Decline with NONE when S1 recovered, an existing component already covers the situation, or no lesson generalizes beyond this episode. A component must stay valid across episodes and variations: no instance numbers, one-off layouts, or names unique to this episode. Prefer the smallest component that fixes the cause: missing know-how -> procedure; missing episode facts -> state.

Reason in one sentence, then reply with exactly one decision line:
REASON: <one sentence>
DECISION: NONE | NEW procedure | NEW state | REVISE <name>

S1 also sees, next to each legal action, the effect predicted by the environment's world model (the trajectory shows [predicted: ...] for the executed action). The world model is maintained separately from its checked predictions: do not write a component that only says what an action does.


==> sections/prompts/s2_judge_user.txt <==
Environment: {env}
Task: {task}
Goal: {goal}

Trajectory (" >>" marks the uncertain steps; step | action | S1 confidence | result):
{trajectory}
{status}

State memory at the uncertain step:
{state}

Procedures shown at the uncertain step:
{shown}

Components retrieval ranks for this situation (name [kind] utility/uses/failure-streak; best first). If one of them already covers this situation, REVISE it or answer NONE -- do not write a variant of it:
{existing}
{blocked}


==> sections/prompts/s2_procedure_user.txt <==
Situation at step {step}:
Observation: {observation}
Inventory: {inventory}
Legal actions: {actions}
{target}
Write one reusable procedure:
```markdown
---
name: short-kebab-case-name
kind: procedure
when: observable conditions under which this applies
keywords: [k1, k2, k3]
expected: observable result when followed
---
## Procedure
<condition -> decision, for every episode of this task>
```
Reply NONE if nothing reusable can be written.


==> sections/prompts/s2_repair_user.txt <==
Your component failed the admission check:
{problem}
Fix it and reply with the complete component in the same markdown format.


==> sections/prompts/s2_state_user.txt <==
Situation at step {step}:
Observation: {observation}
Inventory: {inventory}
Legal actions: {actions}
{target}
Write one reusable state extractor:
```markdown
---
name: short-kebab-case-name
kind: state
when: observable conditions under which this applies
keywords: [k1, k2, k3]
---
## State
<one line per returned field>
## Program
```python
def state(goal, observation, inventory, history):
    # pure Python: no imports (re, json, math are available)
    # return one short string (e.g. the room) or a small dict
    return "unknown"
```
```
The function runs after every step. It must derive the state only from its arguments, tolerate unseen texts, and return a JSON-serializable value. Do not keep the graph yourself.

Reply NONE if nothing reusable can be written.


==> sections/prompts/s2_world_system.txt <==
You are System-2 of a dual-system agent. System-1 (S1) chooses actions; you never act. You maintain the environment's world model: a Python program that predicts what each legal action would do right now. One world model serves every task of this environment; the goal tells which task an episode is. Before every decision the framework shows each prediction's effect text next to its action in S1's list of legal actions. After every step it checks the prediction for the executed action against what really happened. A wrong prediction misleads S1: it skips actions predicted to fail or end the episode, and takes actions predicted to succeed.


==> sections/prompts/s2_world_user.txt <==
Environment: {env}
Task: {task}
Goal of the episode: {goal}

{current}
{misses}{state_memory}
This episode's steps (step | action | reward | ends | next observation; [state: ...] is the state memory before the action, [predicted: ...] what the world model said):
{trajectory}

Write the complete world model:
```markdown
---
name: short-kebab-case-name
kind: world_model
when: the environment and situations this model covers
keywords: [k1, k2, k3]
---
## Rules
- <one line per rule the program encodes>
## Program
```python
def predict(goal, observation, inventory, history, actions, outcomes):
    return {}
```
```
Interface (pure Python; json, re and math are available without import; no other imports):
- goal, observation, inventory: the current texts.
- history: this episode's "action -> next observation" strings, oldest first.
- actions: the legal actions of this step (exact strings, often more than a hundred).
- outcomes: executed actions of this task, most recent first (this episode and earlier train episodes; every task's for a task never seen in training): a list of {"action", "before", "after", "same", "reward", "ends", "inventory", "episode"}. "before"/"after" are the observations before and after the action (whitespace-normalized, first 300 characters); "same" is whether the observation stayed identical; "reward" is the step reward; "ends" is whether the episode ended; "inventory" is the inventory after; "episode" is "this" or "earlier".
Return {action: prediction} for the actions you can predict, where a prediction is a dict:
- "effect": what the action does now, in plain words (at most 160 characters). This is the only text S1 reads.
- at least one checkable field; the framework checks every field you give:
  "same": True/False -- the next observation is identical to the current one (nothing visible changes);
  "ends": True/False -- the episode ends right after this action;
  "reward": "+", "0" or "-" -- the sign of this step's reward;
  "see": [phrases] -- each phrase appears in the next observation;
  "carry": [phrases] -- each phrase appears in the next inventory.
Every claim in "effect" must be backed by a checkable field. Omit an action rather than guess. The rules must hold for every task of the environment; when an action's effect depends on the task, decide it from the goal. Write rules that hold beyond the recorded steps: decide from the current observation and inventory what each action does, and use outcomes to learn and confirm those rules rather than only to look up a past result. Never return a dump of a state or of an outcome.
A generic example to adapt (not specific to any environment):
```python
def predict(goal, observation, inventory, history, actions, outcomes):
    now = " ".join(observation.split())[:300]
    last = {}                                  # most recent outcome of each action
    for o in outcomes:
        last.setdefault(o["action"], o)
    out = {}
    for a in actions:
        o = last.get(a)
        if o is not None and o["before"] == now:  # same action, same situation
            sign = "+" if o["reward"] > 0 else ("-" if o["reward"] < 0 else "0")
            text = "nothing changes" if o["same"] else "leads to: " + o["after"][:100]
            out[a] = {"effect": text, "same": o["same"], "ends": o["ends"], "reward": sign}
    return out
```
Reply NONE if no checkable rule can be written yet.

